Predictive Precompute with Recurrent Neural Networks

In both mobile and web applications, speeding up user interface response times can often lead to significant improvements in user engagement. A common technique to improve responsiveness is to precompute data ahead of time for specific activities. However, simply precomputing data for all user and activity combinations is prohibitive at scale due to both network constraints and server-side computational costs. It is therefore important to accurately predict per-user application usage in order to minimize wasted precomputation ("predictive precompute"). In this paper, we describe the novel application of recurrent neural networks (RNNs) for predictive precompute. We compare their performance with traditional machine learning models, and share findings from their large-scale production use at Facebook. We demonstrate that RNN models improve prediction accuracy, eliminate most feature engineering steps, and reduce the computational cost of serving predictions by an order of magnitude.

==> cdf_mpu.csv <==
0.00017096939057554617,0.0
0.000853150089159594,0.007168458781362007
0.0016896277261731819,0.014336917562724014
0.002851961037392857,0.021505376344086023
0.004279554450100711,0.02867383512544803
0.005748562271714533,0.035842293906810034
0.007304360936320055,0.043010752688172046
0.00896875523967803,0.05017921146953405
0.010929462627239721,0.05734767025089606
0.013143988496424858,0.06451612903225806
0.015587279437558416,0.07168458781362007
0.018103786189102824,0.07885304659498207
0.020686235613996407,0.08602150537634409
0.023320972518798867,0.0931899641577061
0.026079147899183024,0.1003584229390681
0.02887415952654353,0.10752688172043011
0.031703159590023726,0.11469534050179211
0.03459709229297272,0.12186379928315412
0.03761733108856469,0.12903225806451613
0.04084515001531601,0.13620071684587814
0.04410871504418713,0.14336917562724014
0.04743450441307248,0.15053763440860216
0.05085359209185985,0.15770609318996415
0.05431430916363929,0.16487455197132617
0.057925947589779085,0.17204301075268819
0.06158790339261446,0.17921146953405018
0.06530212368451509,0.1863799283154122
0.06904362415297237,0.1935483870967742
0.07287514653377956,0.2007168458781362
0.07697422654638193,0.2078853046594982
0.0812755592272333,0.21505376344086022
0.08565359289775039,0.2222222222222222
0.09008923720977888,0.22939068100358423
0.0945909127133111,0.23655913978494625
0.09916966591999087,0.24372759856630824
0.10381991261288065,0.25089605734767023
0.1086015432089113,0.25806451612903225
0.11346045210102607,0.26523297491039427
0.11834928262582131,0.2724014336917563
0.12328394829340444,0.27956989247311825
0.12826386171590695,0.2867383512544803
0.13328947188251442,0.2939068100358423
0.13838608847388578,0.3010752688172043
0.14356351471104675,0.30824372759856633
0.14877567876583145,0.3154121863799283
0.1539987713118985,0.3225806451612903
0.15923795828239085,0.32974910394265233
0.16456457508434302,0.33691756272401435
0.17000127559905404,0.34408602150537637
0.17552695184623804,0.35125448028673834
0.18107371440202583,0.35842293906810035
0.1866606954377899,0.3655913978494624
0.1922656262438946,0.3727598566308244
0.19788251468580864,0.37992831541218636
0.2035590315559178,0.3870967741935484
0.20931355254053333,0.3942652329749104
0.21512988877808234,0.4014336917562724
0.22104077077191842,0.40860215053763443
0.22703614385060872,0.4157706093189964
0.233101610968168,0.4229390681003584
0.23921595194514197,0.43010752688172044
0.24544450838848164,0.43727598566308246
0.2517684162444371,0.4444444444444444
0.2582919788806653,0.45161290322580644
0.2649552114215852,0.45878136200716846
0.2716727352827476,0.4659498207885305
0.2784351722326314,0.4731182795698925
0.28529510026148636,0.48028673835125446
0.29223528871343585,0.4874551971326165
0.29921760500426353,0.4946236559139785
0.3062289865723276,0.5017921146953405
0.3132762595567798,0.5089605734767025
0.32034245270949424,0.5161290322580645
0.3274991327768812,0.5232974910394266
0.3348154816566527,0.5304659498207885
0.342163377696789,0.5376344086021505
0.34955415352150554,0.5448028673835126
0.3570542963319974,0.5519713261648745
0.36462848537630255,0.5591397849462365
0.37227636463556774,0.5663082437275986
0.3799726570674018,0.5734767025089605
0.38774988893897255,0.5806451612903226
0.39555879642279523,0.5878136200716846
0.4033692135277887,0.5949820788530465
0.4113842049697339,0.6021505376344086
0.4195782115989717,0.6093189964157706
0.42791641975046085,0.6164874551971327
0.43630098013039653,0.6236559139784946
0.44471593231590945,0.6308243727598566
0.45320596053171225,0.6379928315412187
0.4617326029906125,0.6451612903225806
0.4703068019900411,0.6523297491039427
0.4789237955592967,0.6594982078853047
0.48757153267209535,0.6666666666666666
0.49624107819246693,0.6738351254480287
0.5049406194206876,0.6810035842293907
0.5137344653540847,0.6881720430107527
0.5225834364449834,0.6953405017921147
0.5315107230279406,0.7025089605734767
0.5404896727960841,0.7096774193548387
0.549501788868244,0.7168458781362007
0.5585492680974415,0.7240143369175627
0.5676426582666643,0.7311827956989247
0.576844879838833,0.7383512544802867
0.5861424875500001,0.7455197132616488
0.5957090296530408,0.7526881720430108
0.6055308534120574,0.7598566308243727
0.6154900979962189,0.7670250896057348
0.6254992460988985,0.7741935483870968
0.6355413724097264,0.7813620071684588
0.645678155625743,0.7885304659498208
0.6559709094555605,0.7956989247311828
0.666338081778468,0.8028673835125448
0.6767600026693875,0.8100358422939068
0.687249890739998,0.8172043010752689
0.6979371658511079,0.8243727598566308
0.7088292495326498,0.8315412186379928
0.7198352415468879,0.8387096774193549
0.7308886093946035,0.8458781362007168
0.7419718895701326,0.8530465949820788
0.7531030562314299,0.8602150537634409
0.7642933107363907,0.8673835125448028
0.7755797139880244,0.8745519713261649
0.7871477665531902,0.8817204301075269
0.7989482251783382,0.8888888888888888
0.8108553238837048,0.8960573476702509
0.8228550102005291,0.9032258064516129
0.8351675508094487,0.910394265232975
0.8476493929780202,0.9175627240143369
0.8602617941534839,0.9247311827956989
0.8730374844045641,0.931899641577061
0.8859656349051082,0.9390681003584229
0.8990344981294093,0.946236559139785
0.9123681644996444,0.953405017921147
0.9260934672389292,0.9605734767025089
0.9399639787295857,0.967741935483871
0.9543830244302027,0.974910394265233
0.9690658077468232,0.982078853046595
0.9841113480424373,0.989247311827957
1.0,1.0


==> cdf_tabclick.csv <==
0,0
0.0,0.36
0.00011524578942875873,0.37
0.0004925605145772365,0.38
0.001019713806646274,0.39
0.0016780041266468584,0.4
0.0024494830548667523,0.41
0.0033458255308482605,0.42
0.004365673082368008,0.43
0.005505479973201914,0.44
0.0067759660747580925,0.45
0.00819300343204725,0.46
0.009751640643029982,0.47
0.011464827423353766,0.48
0.01333395513976952,0.49
0.01536021318235913,0.5
0.017553886948679907,0.51
0.01990734664809287,0.52
0.022425187240323722,0.53
0.025120896645014417,0.54
0.028013297572630606,0.55
0.031104692145110937,0.56
0.03438899504796551,0.57
0.037874540334597244,0.58
0.04157139685452792,0.59
0.045484515672555216,0.6
0.049639204163389745,0.61
0.0540221873839731,0.62
0.058683073296833,0.63
0.06362804562140305,0.64
0.06886273716519355,0.65
0.07447363603979011,0.66
0.0804111747947827,0.67
0.08680001507039417,0.68
0.09358686980139248,0.69
0.1008878235661279,0.7
0.10862716186875392,0.71
0.11700772793150244,0.72
0.12578086793265644,0.73
0.13530435166783533,0.74
0.14558787650730487,0.75
0.15661315513081167,0.76
0.16872257838257357,0.77
0.1816126437287512,0.78
0.19543096221340608,0.79
0.21064101193280005,0.8
0.22748222620551414,0.81
0.24495923547506376,0.82
0.26438411081865254,0.83
0.2859121482742592,0.84
0.31026737168847657,0.85
0.3360457245303197,0.86
0.36397997529297305,0.87
0.39677045874402284,0.88
0.43524389880815384,0.89
0.48463916998601786,0.9
0.5361958756697001,0.91
0.5877525813533864,0.92
0.6393092870370727,0.93
0.690865992720759,0.94
0.7424226984044453,0.95
0.7939794040881316,0.96
0.8455361097718179,0.97
0.8970928154555042,0.98
0.9486495211391905,0.99
1.0,1.0


==> cdf_timeshift.csv <==
0,0
0.0,0.42
0.0032147755848510513,0.43
0.007977406080926707,0.44
0.012740036577002364,0.45
0.017502667073077335,0.46
0.022265297569151257,0.47
0.02702792806522518,0.48
0.031790558561299496,0.49
0.03655318905737689,0.5
0.04131581955345428,0.51
0.04607845004953167,0.52
0.05084108054560906,0.53
0.05560371104168645,0.54
0.060366341537763844,0.55
0.06512897203384123,0.56
0.06989160252991862,0.57
0.07465423302599601,0.58
0.0794168635220734,0.59
0.0841794940181508,0.6
0.08894212451422819,0.61
0.09699097005259898,0.62
0.10651623104475376,0.63
0.11604149203690854,0.64
0.1255667530290633,0.65
0.1350920140212181,0.66
0.14461727501337288,0.67
0.15414253600552766,0.68
0.16366779699768244,0.69
0.17319305798983722,0.7
0.182718318981992,0.71
0.19449154156828877,0.72
0.20877943305650706,0.73
0.22306732454472536,0.74
0.23735521603294366,0.75
0.251643107521162,0.76
0.2659309990093803,0.77
0.28021889049759857,0.78
0.296392783662269,0.79
0.3154433056465786,0.8
0.33449382763088814,0.81
0.3535443496151977,0.82
0.37259487159950727,0.83
0.3925455307475781,0.84
0.4163586832279789,0.85
0.44017183570837976,0.86
0.4639849881887806,0.87
0.48816010058688014,0.88
0.5167358835633168,0.89
0.5453116665397534,0.9
0.57388744951619,0.91
0.6068734283320071,0.92
0.6402118418045349,0.93
0.6759458584165967,0.94
0.7140469023852158,0.95
0.7553579593082005,0.96
0.8002028880592849,0.97
0.8502152708985726,0.98
0.9093814295512924,0.99
1.0,1.0


==> mpu_dist.csv <==
0,5
1000,32
2000,33
3000,40
4000,25
5000,19
6000,17
7000,14
8000,13
9000,10
10000,6
11000,6
12000,9
13000,7
14000,2
15000,9
16000,2
17000,3
18000,3
19000,3
20000,21
21000,0


==> mpu_log_loss.csv <==
68495.26881720431,0.6635306793419428
136990.53763440863,0.6478599448494126
205485.8064516129,0.6211140342110464
273981.07526881725,0.6052105468967421
342476.34408602153,0.5847771148973088
410971.6129032258,0.5837765107215239
479466.88172043016,0.5923667918981008
547962.1505376345,0.578916062382936
616457.4193548388,0.5848109240641738
684952.6881720431,0.568913240859121
753447.9569892474,0.5684895408966035
821943.2258064516,0.5582175641969207
890438.4946236559,0.5548724131720363
958933.7634408603,0.5544280011218937
1027429.0322580646,0.5513062072096927
1095924.301075269,0.5618641048127067
1164419.5698924733,0.5505945692406852
1232914.8387096776,0.5604771934381232
1301410.1075268819,0.548540681025969
1369905.3763440861,0.5414951971878791
1438400.6451612904,0.5420229073259999
1506895.9139784947,0.5410689995977923
1575391.182795699,0.5411508431854094
1643886.4516129033,0.5397664980823946
1712381.7204301076,0.5487144894291873
1780876.9892473118,0.5407587324452929
1917867.5268817206,0.539467192767922
1986362.795698925,0.5360678130229816
2054858.0645161292,0.5439420326788751
2123353.3333333335,0.5387526189575053
2191848.602150538,0.5415925694135166
2260343.870967742,0.5355831777359829
2328839.1397849466,0.5338724590617087
2397334.4086021506,0.5351519301376201
2465829.677419355,0.5343665157920875
2534324.946236559,0.547460943967832
2602820.2150537637,0.5345312725126641
2671315.4838709678,0.53780091472291
2739810.7526881723,0.5280257581437662
2808306.0215053763,0.5310120070879872
2876801.290322581,0.5384348767259906
2945296.5591397854,0.5306888766852031
3013791.8279569894,0.5306928670818667
3082287.096774194,0.5297392145046732
3150782.365591398,0.5439836633873045
3219277.6344086025,0.5321572642156831
3287772.9032258065,0.5322798241245269
3356268.172043011,0.533318612360016
3424763.440860215,0.531800194729173
3493258.7096774196,0.5306359761654671
3561753.9784946237,0.5343052417132558
3630249.247311828,0.5360602806587057
3698744.5161290327,0.5304399590843686
3767239.7849462368,0.5282464984910421
3835735.0537634413,0.5277721026126435
3904230.3225806453,0.5309684915248705
4041220.860215054,0.5323065437711527
4109716.1290322584,0.5277260776128434
4178211.3978494625,0.524495339060401
4246706.666666667,0.5297563510714726
4315201.935483871,0.5358890345736067
4452192.47311828,0.524731709515525
4520687.741935484,0.5244799940175725
4589183.010752688,0.5364638090557274
4657678.279569893,0.5290845791002169
4726173.548387097,0.528179095656007
4794668.817204301,0.5335529178326182
4863164.086021505,0.5312585085658101
4931659.35483871,0.5266034869237736
5000154.623655914,0.531061868842509
5068649.892473118,0.5329895275881512
5137145.161290323,0.527781840014056
5205640.430107527,0.5273432151832683
5274135.698924731,0.5232140217068554
5342630.9677419355,0.541970485348103
5411126.2365591405,0.5388222719557373
5479621.505376345,0.5337185993797048
5548116.774193549,0.5274531099083861
5616612.043010753,0.5223297291544731
5685107.311827958,0.527481922713863
5753602.580645162,0.5315581439971534
5822097.849462366,0.5246540974795343
5890593.118279571,0.5209323799266392
5959088.387096775,0.5204444893682191
6027583.655913979,0.5326740007430185
6096078.924731183,0.5264815057098498
6164574.193548388,0.527263669476553
6233069.462365592,0.5319141537726104
6301564.731182796,0.52904182691364
6370060.0,0.5247142747089519
6438555.268817205,0.5289641758408266
6507050.537634409,0.5281797993294742
6575545.806451613,0.5246871391169952
6644041.075268818,0.5254343452414609
6712536.344086022,0.5201895412430263
6781031.612903226,0.5317102173743977
6849526.88172043,0.5298580903644224
6918022.150537635,0.5273448895109246
6986517.419354839,0.5235977748003222
7055012.688172043,0.5214938395056308
7123507.956989247,0.525407883150106
7260498.494623656,0.5216880748002239
7328993.76344086,0.5185916221792559
7397489.032258065,0.5181955429701712
7465984.3010752695,0.530202421297221
7534479.5698924735,0.5246372024294064
7602974.838709678,0.5252220656550282
7671470.107526883,0.5307572110111535
7739965.376344087,0.5290594226812773
7808460.645161291,0.5245449554842004
7876955.913978495,0.5293271452366866
7945451.1827957,0.5259453026505142
8013946.451612904,0.5231388977179304
8082441.720430108,0.5232780757439155
8150936.989247313,0.5190340284969621
8219432.258064517,0.5299255507555497
8287927.526881721,0.5253044223831623
8356422.795698925,0.526891197608663
8424918.064516129,0.5201919509880797
8493413.333333334,0.5205510077891055
8561908.602150539,0.52337072517212
8630403.870967742,0.5240242565587233
8698899.139784947,0.5195804407378786
8767394.408602152,0.5162554726934117
8835889.677419355,0.5174755485396084
8904384.94623656,0.5290041798537016
8972880.215053763,0.524862347122675
9041375.483870968,0.5268073041879991
9109870.752688173,0.5329772176281814
9178366.021505376,0.5298477068920054
9246861.290322581,0.5248990222703654
9315356.559139786,0.5309461728333847
9383851.82795699,0.5250960756949927
9452347.096774194,0.5241721348758105
9520842.3655914,0.5231246856204198
9589337.634408602,0.5204806131277698
9657832.903225807,0.5318420071667967
9726328.17204301,0.5243023940144523
9794823.440860216,0.5290530343738199
9863318.70967742,0.520276824429733
9931813.978494624,0.5199675520517594
10000309.247311829,0.5228792764812737
10020857.82795699,0.5228792764812737
10089353.096774194,0.5204443718517124
10157848.3655914,0.5212098561736719
10226343.634408602,0.5249905007103715
10294838.903225807,0.5299763022867237
10363334.17204301,0.5215601363266161
10431829.440860216,0.5230938806631984
10500324.70967742,0.5343104551063462
10568819.978494624,0.5363678257658872
10637315.247311829,0.5239407089780715
10705810.516129034,0.5266412221001535
10774305.784946237,0.5293275798962587
10842801.053763442,0.5232631875268194
10911296.322580647,0.5267786623684567
10979791.59139785,0.5226470460029451
11048286.860215055,0.5260332207987957
11116782.129032258,0.5260703795131002
11185277.397849463,0.5251576337685183
11253772.666666668,0.5238501444406259
11322267.935483871,0.5187022348908531
11390763.204301076,0.5211631398276655


==> tabclick_gbdt_pr.csv <==
0.0,0.9670800822452343
0.01,0.961693160313071
0.02,0.9438340178595513
0.03,0.9331173223001946
0.04,0.9296550845888961
0.05,0.9252285255269519
0.06,0.9180876714774274
0.07,0.9116174212553834
0.08,0.9066316278559232
0.09,0.8982336520470563
0.1,0.8896099728169342
0.11,0.8810573587564379
0.12,0.8739375573837326
0.13,0.8647242226057054
0.14,0.8550918675117046
0.15,0.8463370204340797
0.16,0.8386243863696888
0.17,0.8306001568656542
0.18,0.8247690527644463
0.19,0.8199868847689062
0.2,0.8131564435694576
0.21,0.8070176491928074
0.22,0.8002134791821114
0.23,0.7916183938656783
0.24,0.7836206181946581
0.25,0.7762339985513385
0.26,0.7681347172598735
0.27,0.7596566778753614
0.28,0.7517396301852376
0.29,0.7450352732582118
0.3,0.7376325936660487
0.31,0.7298251630297281
0.32,0.7210678692602802
0.33,0.7128017741476912
0.34,0.7042004930397664
0.35,0.6951914509722712
0.36,0.6876078547423329
0.37,0.6795125069407675
0.38,0.6705948684441244
0.39,0.6624790369793272
0.4,0.6548819113434412
0.41,0.6476092923505905
0.42,0.6401556330966034
0.43,0.633327640556795
0.44,0.6267405493534715
0.45,0.6203618898822987
0.46,0.6138014471484534
0.47,0.6067398773532382
0.48,0.6003801180256406
0.49,0.5940449572164385
0.5,0.5871377875389058
0.51,0.5796446619755891
0.52,0.5715266213318995
0.53,0.5636672206747136
0.54,0.5564897707767138
0.55,0.5486391072247889
0.56,0.5413430474829045
0.57,0.5340980826522783
0.58,0.5267145544946379
0.59,0.5192572309888072
0.6,0.5117741288271602
0.61,0.5044560038695358
0.62,0.4964665829308103
0.63,0.48879455890474716
0.64,0.4811843627862016
0.65,0.4729806100578633
0.66,0.46538720175632003
0.67,0.458199486463441
0.68,0.4507987824444331
0.69,0.4432568376980317
0.7,0.43540685936672424
0.71,0.42749212071173387
0.72,0.4188440331557046
0.73,0.4105674368370774
0.74,0.402116731879992
0.75,0.3938483177525506
0.76,0.38569412150625093
0.77,0.37637041577636837
0.78,0.3669612769598408
0.79,0.35777182917963046
0.8,0.34917549688345734
0.81,0.340144599912376
0.82,0.33083095489790176
0.83,0.32176490747280195
0.84,0.31280015174415526
0.85,0.3032357220446337
0.86,0.2939254833636603
0.87,0.2838091037754679
0.88,0.2736879774444736
0.89,0.26358047802563894
0.9,0.25259308524875473
0.91,0.2420822824990291
0.92,0.23091810438909122
0.93,0.21843097860363944
0.94,0.20674778678734448
0.95,0.1948914342215911
0.96,0.18357146107670477
0.97,0.17049211428688144
0.98,0.15744214973322665
0.99,0.14183623919416244
1.0,0.13116681765505694


==> tabclick_lr_pr.csv <==
0.0,0.658128988834807
0.01,0.755254632844457
0.02,0.8257446438962297
0.03,0.8402518383726033
0.04,0.8438862022842609
0.05,0.8446466514704011
0.06,0.8447845862315798
0.07,0.8405709273027617
0.08,0.8345700537615717
0.09,0.834001166592142
0.1,0.8291571445587343
0.11,0.8256188791941956
0.12,0.8208216382747072
0.13,0.8149351395762804
0.14,0.8085046774770002
0.15,0.8024535680228099
0.16,0.7988991510119398
0.17,0.7934443892814583
0.18,0.7876673052766807
0.19,0.7817092748398473
0.2,0.7757799572026135
0.21,0.7709128525739951
0.22,0.7649777083713577
0.23,0.7574366991996778
0.24,0.7522818783781314
0.25,0.7464866843249194
0.26,0.7399323104809172
0.27,0.7319433500781103
0.28,0.7241929047488367
0.29,0.7163576994471722
0.3,0.7084117454117421
0.31,0.702170438259735
0.32,0.6961767920024841
0.33,0.688825589273135
0.34,0.6810012373577355
0.35,0.6719404292416922
0.36,0.6641312605880426
0.37,0.655969789749421
0.38,0.6494470797884525
0.39,0.6419973809012797
0.4,0.6339518569925237
0.41,0.6256760233836086
0.42,0.6182723119408838
0.43,0.6104441553789705
0.44,0.6028865625579233
0.45,0.5962177763315594
0.46,0.5899818594398364
0.47,0.5845653683687376
0.48,0.578885932865277
0.49,0.5716887171493721
0.5,0.565587611897722
0.51,0.5596076878806644
0.52,0.5533510709049614
0.53,0.5466371127571988
0.54,0.5398667997734085
0.55,0.5331227270556076
0.56,0.5261320364491044
0.57,0.5186648383024791
0.58,0.5113031048844253
0.59,0.5041083032834279
0.6,0.49656922513531626
0.61,0.48857316650942456
0.62,0.4809823799010209
0.63,0.47359119561750235
0.64,0.46622454619878534
0.65,0.4583160260153043
0.66,0.4501762454414402
0.67,0.4420508997543288
0.68,0.4335859469452836
0.69,0.42514798632764694
0.7,0.4171122752770804
0.71,0.40919910748209354
0.72,0.40141126016623235
0.73,0.3932773289140423
0.74,0.3845196104115127
0.75,0.37555857670130627
0.76,0.36628937076389695
0.77,0.3570841514823006
0.78,0.3482134470299893
0.79,0.33959836687402317
0.8,0.33080823743851084
0.81,0.3213333169117486
0.82,0.31175573283931135
0.83,0.30179230938125523
0.84,0.29189419812781303
0.85,0.2811879643483572
0.86,0.27032513012475057
0.87,0.2600087697984055
0.88,0.24967768307211138
0.89,0.2395053760892621
0.9,0.22911139829597088
0.91,0.2186293183857288
0.92,0.20850822423917578
0.93,0.19813519724684733
0.94,0.18667184137650983
0.95,0.1755887597792871
0.96,0.1658608140601737
0.97,0.156016717457356
0.98,0.14570226076130727
0.99,0.13311903528995261
1.0,0.12192378358255589


==> tabclick_pct_pr.csv <==
0.0,0.9619191118997631
0.01,0.9433476407971804
0.02,0.9118884414285395
0.03,0.8872078709958097
0.04,0.86204161111499
0.05,0.8386158614090847
0.06,0.8210315006701843
0.07,0.805562202526313
0.08,0.7956578590714803
0.09,0.786945315056323
0.1,0.7802365938761869
0.11,0.7696565125378435
0.12,0.7587733149458072
0.13,0.7504962622920657
0.14,0.7388576392021473
0.15,0.7251772238312717
0.16,0.7122288015003334
0.17,0.7008790199833788
0.18,0.692604189709533
0.19,0.6827651126704324
0.2,0.671476401034261
0.21,0.6621252833522078
0.22,0.6518022041712274
0.23,0.6422358702743398
0.24,0.6332245805964589
0.25,0.6237244688965549
0.26,0.6139080476781872
0.27,0.6062928803405215
0.28,0.5976272613694273
0.29,0.5893107917534706
0.3,0.5819031957729784
0.31,0.5733633875752456
0.32,0.5649758660138987
0.33,0.5578307312792482
0.34,0.5517259039028131
0.35,0.5452825852149786
0.36,0.5383423371873529
0.37,0.5308816086045528
0.38,0.5232944000864295
0.39,0.5158804384319925
0.4,0.5086583763786071
0.41,0.5018831191912453
0.42,0.495314127688089
0.43,0.4892907093996536
0.44,0.48296758888134694
0.45,0.47619175779450584
0.46,0.47082530235752296
0.47,0.46552134728587335
0.48,0.4606557244123156
0.49,0.4553611429128659
0.5,0.4493182958299604
0.51,0.443865563562707
0.52,0.43869021183522405
0.53,0.43235838356977924
0.54,0.4268830103061942
0.55,0.41968988063862983
0.56,0.41228829452345556
0.57,0.4058149075401927
0.58,0.39987241716992095
0.59,0.3938433416561943
0.6,0.387297947989123
0.61,0.38085614808271534
0.62,0.3733987437631763
0.63,0.3669652007303086
0.64,0.36129263497045044
0.65,0.3550978257965584
0.66,0.3482232499062993
0.67,0.34241858646203305
0.68,0.33606284702652167
0.69,0.32984355511046476
0.7,0.3235848820517465
0.71,0.31671415010220677
0.72,0.31091266637968906
0.73,0.30572669199473496
0.74,0.29927249978541554
0.75,0.2925065304899233
0.76,0.28555142125873073
0.77,0.27930485557071644
0.78,0.2754863892297233
0.79,0.27695349479059095
0.8,0.2721211478611755
0.81,0.2655992253993005
0.82,0.2586881341268673
0.83,0.25276261779109493
0.84,0.2460869748423356
0.85,0.23944148048416763
0.86,0.23345815255086716
0.87,0.2264513390313339
0.88,0.22020235442833164
0.89,0.21367331332971007
0.9,0.20751422423094
0.91,0.2016573845858558
0.92,0.1952961965791659
0.93,0.18772332089668883
0.94,0.18196853779507344
0.95,0.1738882822910536
0.96,0.1648449820922086
0.97,0.1554644852507722
0.98,0.14629862535180996
0.99,0.13611143370888296
1.0,0.12266761236543904


==> tabclick_prod_gbdt_pr.csv <==
0,0.17897936721900254
1,0.43709901251300065
2,0.4809722816100014
3,0.484323585783762
4,0.4902006688411086
5,0.5174729753294376
6,0.5411873777230755
7,0.5425979091842517
8,0.5713237202289749
9,0.5051537288860407
10,0.4887467579027768
11,0.5090052522199511
12,0.5288085191547744
13,0.5571584423121294
14,0.5687655612146061
15,0.5736914318245631
16,0.5903139480459474
17,0.531433161793176
18,0.5181336969055131
19,0.5646166380591624
20,0.5778798907574604
21,0.5791446383879149
22,0.5723466659620491
23,0.578065799785547
24,0.5737086529261523
25,0.5668520713704536
26,0.5739982427946215
27,0.5882338205759227
28,0.5914713146236537
29,0.5773521655381424


==> tabclick_prod_pr.csv <==
0,0.21161408375041924
1,0.4636262082019686
2,0.502024822571818
3,0.5094118216574858
4,0.5169480561140365
5,0.5441633985513783
6,0.5686875423120303
7,0.5701786053652699
8,0.593438999832709
9,0.5537872178779844
10,0.5291398716038576
11,0.5356696591117518
12,0.5487322432136619
13,0.5801975236735075
14,0.5897502357309221
15,0.5913034514918611
16,0.6114701571855046
17,0.5660201485641704
18,0.5522375647888024
19,0.5832403664477925
20,0.5963910385362355
21,0.6011632437763105
22,0.5916289191931371
23,0.6009115868417731
24,0.591659159360076
25,0.5850367328901828
26,0.5885064948977856
27,0.6048689864787737
28,0.6122104751885786
29,0.5940069084975464


==> tabclick_rnn_pr.csv <==
0.0,0.9761409875164159
0.01,0.9793647190636322
0.02,0.9705859222821511
0.03,0.9635676160349258
0.04,0.9584129464011606
0.05,0.9519900072178162
0.06,0.9455948923877964
0.07,0.9364853554761337
0.08,0.9263007062364291
0.09,0.9195580195351277
0.1,0.9115391753270438
0.11,0.9023627358635778
0.12,0.8938022168293573
0.13,0.8869027878637985
0.14,0.8778426403449849
0.15,0.8702727138156031
0.16,0.865022168234115
0.17,0.8589101026608419
0.18,0.8502927306310933
0.19,0.8421635969860363
0.2,0.8347473750212284
0.21,0.8292175101927901
0.22,0.8222880726261952
0.23,0.8145228743919755
0.24,0.807295206220727
0.25,0.8007248627703232
0.26,0.7935049065767025
0.27,0.7862764106569089
0.28,0.7792564758113866
0.29,0.7710231642411688
0.3,0.7618814852699966
0.31,0.7537203938782155
0.32,0.7450180991261305
0.33,0.7365619295747649
0.34,0.7293401807824095
0.35,0.7222869618476192
0.36,0.7139721651036887
0.37,0.7056666713611436
0.38,0.6983738311145631
0.39,0.6915675320336865
0.4,0.6850768002684738
0.41,0.6768225417578494
0.42,0.6692549191022161
0.43,0.6618599145112762
0.44,0.6536272135017819
0.45,0.645802129010696
0.46,0.6382144977693518
0.47,0.6310826706138735
0.48,0.624502517980655
0.49,0.6172679464091517
0.5,0.6100169000646364
0.51,0.6022884073924664
0.52,0.5947013051092558
0.53,0.5880116078458507
0.54,0.5813860435543791
0.55,0.5749499295920114
0.56,0.568367163533374
0.57,0.5604660654497036
0.58,0.5515006344173159
0.59,0.5431934838649644
0.6,0.535117143697592
0.61,0.5279299842442685
0.62,0.5202305383585397
0.63,0.5124009821964265
0.64,0.5036520865459999
0.65,0.494975054173641
0.66,0.4863231021988449
0.67,0.4777722298879253
0.68,0.4692365463968959
0.69,0.46177319121765786
0.7,0.4537078560452585
0.71,0.4450905478744795
0.72,0.4368216163264316
0.73,0.4285085132589429
0.74,0.41947631261409435
0.75,0.41013099930103053
0.76,0.40149091138617665
0.77,0.3928109940087956
0.78,0.38366478151260136
0.79,0.37443251541151823
0.8,0.3648922012280126
0.81,0.35454938578100065
0.82,0.3439338686941531
0.83,0.33373887116161993
0.84,0.3234678511823787
0.85,0.31292471981349446
0.86,0.30250594522129254
0.87,0.29169216240681306
0.88,0.2808800988818679
0.89,0.27014170988614383
0.9,0.25835228534938354
0.91,0.24670981162715766
0.92,0.23536222986838526
0.93,0.22237825299795355
0.94,0.20937517816291626
0.95,0.197552364095363
0.96,0.18523818733280933
0.97,0.17149930561469598
0.98,0.15728867204554367
0.99,0.14135472999527035
1.0,0.12587364603092668

